Polarized 3He(e,e'n) Asymmetries in Three Orthogonal Measurements

Asymmetry measurements were conducted in Jefferson Lab's experimental Hall A through electron scattering from a polarized $^3$He target in the quasi-elastic $^3\mathrm{He}(e,e'n)$ reaction. Measurements were made with the target polarized in the longitudinal direction with respect to the incoming electrons ($A_L$), in a transverse direction that was orthogonal to the beam-line and parallel to the q-vector ($A_T$), and in a vertical direction that was orthogonal to both the beam-line and the q-vector ($A_y^0$). The experiment measured $A_y^0$ at four-momentum transfer squared (Q$^2$) of 0.127 (GeV/$c$)$^2$, 0.456 (GeV/$c$)$^2$, and 0.953 (GeV/$c$)$^2$. The $A_T$ and $A_L$ asymmetries were both measured at Q$^2$ of 0.505 (GeV/$c$)$^2$ and 0.953 (GeV/$c$)$^2$. This is the first time that three orthogonal asymmetries have been measured simultaneously. Results from this experiment are compared with the plane wave impulse approximation (PWIA) and Faddeev calculations. These results provide important tests of models that use $^3$He as an effective neutron target and show that the PWIA holds above Q$^2$ of 0.953 (GeV/$c)^2$.

==> cebaf.eps_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cebaf.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{444.40057029pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.62733493)%
    \put(0,0){\includegraphics[width=\unitlength]{cebaf.eps}}%
    \put(0.34,0.21){\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.39964705,0.16){\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.445,0.138){\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.56796366,0.35839963){\makebox(0,0)[lb]{\smash{Helium}}}%
    \put(0.53,0.33){\makebox(0,0)[lb]{\smash{Refrigerator}}}%
    \put(0.6645927,0.19231478){\makebox(0,0)[lb]{\smash{Extraction
elements}}}%
    \put(0.29419714,0.53297861){\makebox(0,0)[lb]{\smash{North Linac}}}%
    \put(0.21505705,0.50593769){\makebox(0,0)[lb]{\smash{(400 MeV, 20 cryomodules)}}}%
   \put(0.13,0.37){\makebox(0,0)[lb]{\smash{Injector}}}%
    \put(-0.00228538,0.33951577){\makebox(0,0)[lb]{\smash{(45 MeV, 2 1/4 cryomodules)}}}%
    \put(0.12682292,0.25771794){\makebox(0,0)[lb]{\smash{Injector}}}%
    \put(0.20483092,0.11669697){\makebox(0,0)[lb]{\smash{Halls}}}%
  \end{picture}%
\endgroup


==> een-polarization-direction-definitions.eps_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'een-polarization-direction-definitions.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{424.625pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.37828075)%
    \put(0,0){\includegraphics[width=\unitlength]{een-polarization-direction-definitions.eps}}%
    \put(0.539,0.24187225){\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.513,0.23959383){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.519,0.26278695){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.585,0.33){\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.33916404,0.17563329){\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.78746088,0.09204901){\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.35,0.15){\makebox(0,0)[b]{\smash{Incident Polarized}}}%
    \put(0.35,0.125){\makebox(0,0)[b]{\smash{Electron}}}%
    \put(0.50688866,0.19787516){\makebox(0,0)[b]{\smash{$\gamma$*}}}%
    \put(0.57105891,0.22564034){\makebox(0,0)[b]{\smash{q}}}%
    \put(0.5577178,0.191){\makebox(0,0)[b]{\smash{$\theta_q$}}}%
    \put(0.61,0.15889616){\makebox(0,0)[b]{\smash{-$\theta_{lab}$}}}%
    \put(0.68,0.10){\rotatebox{-18.45075161}{\makebox(0,0)[b]{\smash{Scattered
Electron}}}}%
    \put(0.335,0.19888546){\makebox(0,0)[b]{\smash{h}}}%
    \put(0.44,0.19){\makebox(0,0)[b]{\smash{V}}}%
    \put(0.44,0.215){\makebox(0,0)[b]{\smash{L}}}%
    \put(0.47,0.23487065){\makebox(0,0)[b]{\smash{T}}}%
  \end{picture}%
\endgroup


==> hand-nonumbers.eps_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hand-nonumbers.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.08186743bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.08767365)%
    \put(0,0){\includegraphics[width=\unitlength]{hand-nonumbers.eps}}%
    \put(0.56796074,0.15522279){\makebox(0,0)[lb]{\smash{Scintillator}}}%
    \put(0.64232106,1.04856693){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.64362968,1.00110799){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.64232106,0.95364905){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.5926901,0.8730391){\makebox(0,0)[lb]{\smash{100 cm}}}%
    \put(0.56779771,0.73066176){\makebox(0,0)[lb]{\smash{Stacking of}}}%
    \put(0.53506624,0.68616868){\makebox(0,0)[lb]{\smash{scintillator bars}}}%
    \put(0.57781363,0.64167559){\makebox(0,0)[lb]{\smash{in a plane}}}%
    \put(0.52895252,0.40647599){\makebox(0,0)[lb]{\smash{n = 30 (plane 1)}}}%
    \put(0.59396231,0.35622526){\makebox(0,0)[lb]{\smash{24 (plane 2)}}}%
    \put(0.5934658,0.30876659){\makebox(0,0)[lb]{\smash{22 (plane 3)}}}%
    \put(0.59575118,0.26130739){\makebox(0,0)[lb]{\smash{12 (plane 4)}}}%
    \put(0.83832467,0.23897395){\makebox(0,0)[lb]{\smash{Phototube}}}%
    \put(0.39782027,0.30597478){\makebox(0,0)[lb]{\smash{Light}}}%
    \put(0.38388424,0.26148169){\makebox(0,0)[lb]{\smash{Guide}}}%
    \put(0.56471795,0.00063258){\makebox(0,0)[lb]{\smash{Front View}}}%
  \end{picture}%
\endgroup%


==> handnonum.eps_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hand.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
%  \providecommand\color[2][]{%
%    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
%    \renewcommand\color[2][]{}%
%  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.22560818bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89351068)%
    \put(0,0){\includegraphics[width=\unitlength]{./hand.eps}}%
    \put(0.65756593,0.14491752){\makebox(0,0)[lb]{\smash{Scintillator}}}%
    \put(0.71650388,0.85298165){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.71754107,0.81536572){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.71650388,0.77774979){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.67716642,0.71385838){\makebox(0,0)[lb]{\smash{100 cm}}}%
    \put(0.65743673,0.60101015){\makebox(0,0)[lb]{\smash{Stacking of}}}%
    \put(0.63149375,0.56574495){\makebox(0,0)[lb]{\smash{scintillator bars}}}%
    \put(0.66537535,0.53047978){\makebox(0,0)[lb]{\smash{in a plane}}}%
    \put(0.62664799,0.34406071){\makebox(0,0)[lb]{\smash{n = 30 (plane 1)}}}%
    \put(0.67817477,0.304232){\makebox(0,0)[lb]{\smash{24 (plane 2)}}}%
    \put(0.6777812,0.26661628){\makebox(0,0)[lb]{\smash{22 (plane 3)}}}%
    \put(0.67959258,0.22900011){\makebox(0,0)[lb]{\smash{12 (plane 4)}}}%
    \put(0.87185622,0.21129864){\makebox(0,0)[lb]{\smash{Phototube}}}%
    \put(0.52271267,0.26440349){\makebox(0,0)[lb]{\smash{Light}}}%
    \put(0.51166698,0.22913828){\makebox(0,0)[lb]{\smash{Guide}}}%
    \put(0.65499568,0.02238944){\makebox(0,0)[lb]{\smash{Front View}}}%
    \put(0.06902228,0.85388871){\makebox(0,0)[lb]{\smash{2 x 11 x 70 cm3}}}%
    \put(0.01660522,0.74900405){\makebox(0,0)[lb]{\smash{10 x 12.5 x 100 cm3}}}%
  \end{picture}%
\endgroup%


==> nikhef-asym.eps_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nikhef-asym.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{421.28448486pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.58302586)%
    \put(0,0){\includegraphics[width=\unitlength]{nikhef-asym.eps}}%
    \put(0.55231812,0.42860362){\makebox(0,0)[lb]{\smash{Bochum at 0.2 (GeV/c)$^2$ \cite{Laget:1991pb}}}}%
    \put(0.53068622,0.31983817){\makebox(0,0)[lb]{\smash{Nagorny at 0.2 (GeV/c)$^2$ \cite{Gloeckle:1995jg}\cite{Nagorny1996429}}}}%
    \put(0.5508234,0.23772874){\makebox(0,0)[lb]{\smash{Laget at 0.2 (GeV/c)$^2$ \cite{Gloeckle:1995jg}\cite{Nagorny1996429}}}}%
    \put(0.1230942,0.05623029){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.27414637,0.05559077){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.43597818,0.05559077){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.60247622,0.05559077){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.76882166,0.05559077){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.93433008,0.05559077){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.10265274,0.14156473){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06593793,0.28283891){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06736981,0.41847619){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0670654,0.54643531){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.23512798,0.17868949){\makebox(0,0)[lb]{\smash{Laget Original \cite{Laget:1991pb}}}}%
    \put(0.63012295,0.01056427){\makebox(0,0)[lb]{\smash{Q$^2$ (GeV/c)$^2$}}}%
    \put(0.00385651,0.48632111){\makebox(0,0)[lb]{\smash{A$_y^0$}}}%
    \put(0.57841289,0.50491977){\makebox(0,0)[lb]{\smash{NIKHEF}}}%
  \end{picture}%
\endgroup


==> nikhef-asym2.eps_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nikhef-asym.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{421.28448486pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.58302586)%
    \put(0,0){\includegraphics[width=\unitlength]{nikhef-asym.eps}}%
    \put(0.55231812,0.42860362){\makebox(0,0)[lb]{\smash{Bochum at 0.2 (GeV/c)$^2$ \cite{Laget:1991pb}}}}%
    \put(0.53068622,0.31983817){\makebox(0,0)[lb]{\smash{Nagorny at 0.2 (GeV/c)$^2$ \cite{Gloeckle:1995jg}\cite{Nagorny1996429}}}}%
    \put(0.5508234,0.23772874){\makebox(0,0)[lb]{\smash{Laget at 0.2 (GeV/c)$^2$ \cite{Gloeckle:1995jg}\cite{Nagorny1996429}}}}%
    \put(0.1230942,0.05623029){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.27414637,0.05559077){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.43597818,0.05559077){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.60247622,0.05559077){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.76882166,0.05559077){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.93433008,0.05559077){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.10265274,0.14156473){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06593793,0.28283891){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06736981,0.41847619){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0670654,0.54643531){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.23512798,0.17868949){\makebox(0,0)[lb]{\smash{Laget Original \cite{Laget:1991pb}}}}%
    \put(0.63012295,0.01056427){\makebox(0,0)[lb]{\smash{Q$^2$ (GeV/c)$^2$}}}%
    \put(0.00385651,0.48632111){\makebox(0,0)[lb]{\smash{A$_y^0$}}}%
    \put(0.57841289,0.50491977){\makebox(0,0)[lb]{\smash{NIKHEF}}}%
  \end{picture}%
\endgroup


==> rhrs-detectors.eps_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rhrs-detectors.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{429.2462987bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66424568)%
    \put(0,0){\includegraphics[width=\unitlength]{rhrs-detectors.eps}}%
  \end{picture}%
\endgroup%


==> rhrs.eps_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rhrs.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
%  \providecommand\color[2][]{%
%    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
%    \renewcommand\color[2][]{}%
%  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{419.7999875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37185033)%
    \put(0,0){\includegraphics[width=\unitlength]{rhrs.eps}}%
    \put(0.116,0.265){\makebox(0,0)[lb]{\smash{Q$_1$}}}%
    \put(0.17,0.265){\makebox(0,0)[lb]{\smash{Q$_2$}}}%
    \put(0.2648587,0.17608442){\makebox(0,0)[lb]{\smash{D}}}%
    \put(0.36193092,0.265){\makebox(0,0)[lb]{\smash{Q$_3$}}}%
    \put(0.37083147,0.0){\makebox(0,0)[lb]{\smash{VDCs}}}%
    \put(0.51721669,0.35){\makebox(0,0)[lb]{\smash{Gas Cerenkov}}}%
    \put(0.55201949,0.0){\makebox(0,0)[lb]{\smash{Scintillators}}}%
    \put(0.81446685,0.0){\makebox(0,0)[lb]{\smash{Preshower}}}%
    \put(0.82,0.35){\makebox(0,0)[lb]{\smash{Shower}}}%
  \end{picture}%
\endgroup%

